Results from The COPAINS Pilot Survey: four new brown dwarfs and a high companion detection rate for accelerating stars

The last decade of direct imaging (DI) searches for sub-stellar companions has uncovered a widely diverse sample that challenges the current formation models, while highlighting the intrinsically low occurrence rate of wide companions, especially at the lower end of the mass distribution. These results clearly show how blind surveys, crucial to constrain the underlying planet and sub-stellar companion population, are not an efficient way to increase the sample of DI companions. It is therefore becoming clear that efficient target selection methods are essential to ensure a larger number of detections. We present the results of the COPAINS Survey conducted with SPHERE/VLT, searching for sub-stellar companions to stars showing significant proper motion differences (Delta mu) between different astrometric catalogues. We observed twenty-five stars and detected ten companions, including four new brown dwarfs: HIP 21152 B, HIP 29724 B, HD 60584 B and HIP 63734 B. Our results clearly demonstrates how astrometric signatures, in the past only giving access to stellar companions, can now thanks to Gaia reveal companions well in the sub-stellar regime. We also introduce FORECAST (Finley Optimised REtrieval of Companions of Accelerating STars), a tool which allows to check the agreement between position and mass of the detected companions with the measured Delta mu. Given the agreement between the values of the masses of the new sub-stellar companions from the photometry with the model-independent ones obtained with FORECAST, the results of COPAINS represent a significant increase of the number of potential benchmarks for brown dwarf and planet formation and evolution theories.

==> Table2full.txt <==
Table2.txt								
Summary of VLT/SPHERE Observations 								
								
"Col1: Target ID (HIP designation is preferred, if available."								
Col2: Observation date (YYYY-MM-DD)								
Col3: MJD 								
Col4: SPHERE mode used 								
Col5:  DITxNDIT (seconds)								
Col6: Chosen Neutral Density Filter used for the non-saturated PSF images 								
Col7: Total rotation of the FoV (in degrees) achieved during the observation								
Col8: Average seeing (arcsecs) measured during the observation								
Col9: Measured coherence time (seconds)								
								
ID 	 OBS DATE 	 MJD 	 MODE 	 DITxNDIT 	 ND Filt 	 FoV rot 	 seeing 	coherence time
				(seconds)		(degrees)	(arcsecs)	(seconds)
HIP 15247   	 2019-10-03 	58759.27718	 IRDIFS-EXT 	 64x2 	 ND 3.5 	19.54	0.89	0.0021
            	 2019-10-18 	58774.26027	 IRDIFS-EXT 	 64x2 	 ND 3.5 	2.13	1.03	0.0024
            	 2019-10-26 	58782.22189	 IRDIFS-EXT 	 64x2 	 ND 3.5 	25.6	1	0.0026
HIP 17439   	 2019-10-02 	58758.30404	 IRDIFS-EXT 	 32x6 	 ND 3.5 	49.9	1.06	0.0022
HIP 21152   	 2019-10-26 	58782.29206	 IRDIFS-EXT 	 64x3 	 ND 3.5 	36.63	1.19	0.0032
            	 2019-10-26 	58782.29206	 IRDIFS-EXT 	 64x3 	 ND 3.5 	36.63	1.19	0.0032
HIP 21317   	 2019-03-03 	58545.34589	 IRDIFS-EXT 	 64x1 	 ND 2.0 	5.93	0.93	0.0043
HIP 22506   	 2019-10-03 	58759.31361	 IRDIFS-EXT 	 64x3 	 ND 3.5 	31.72	0.98	0.0018
GJ 3346     	 2018-01-29 	58147.10689	 IRDIFS-EXT 	 64x1 	 ND 2.0 	5.16	1.18	0.0039
HIP 27441   	 2018-10-03 	58394.3292	 IRDIFS-EXT 	 64x1 	 ND 2.0 	6.63	1.22	0.003
HIP 28474   	 2019-10-16 	58772.26844	 IRDIFS-EXT 	 64x3 	 ND 3.5 	31.85	1.2	0.002
            	 2019-10-28 	58784.31147	 IRDIFS-EXT 	 64x3 	 ND 3.5 	37.7	1.01	0.0038
HIP 29724   	 2019-10-12 	58768.32106	 IRDIFS-EXT 	 64x2 	 ND 3.5 	12.38	1.04	0.0028
HIP 33690   	 2019-12-05 	58822.24603	 IRDIFS-EXT 	 64x3 	 ND 3.5 	19.75	0.93	0.0033
HD 57852    	 2019-12-14 	58831.24541	 IRDIFS-EXT 	 64x3 	 ND 3.5 	27.11	0.93	0.0089
HD 60584    	 2018-02-03 	58152.24399	 IRDIFS-EXT 	 64x1 	 ND 3.5 	0.84	1.01	0.0064
            	 2018-10-08 	58399.3392	 IRDIFS-EXT 	 64x1 	 ND 3.5 	1.82	1.05	0.0024
            	 2018-11-25 	58447.22078	 IRDIFS-EXT 	 64x1 	 ND 3.5 	0.82	0.91	0.0084
            	 2019-12-16 	58833.30235	 IRDIFS-EXT 	 32x5 	 ND 3.5 	1.62	1.68	0.0027
HIP 52462   	 2020-01-04 	58852.23233	 IRDIFS-EXT 	 32x6 	 ND 3.5 	6.28	1.22	0.0097
HIP 56153   	 2019-02-03 	58545.2747	 IRDIFS-EXT					
HIP 59726   	 2020-01-08 	58856.26851	 IRDIFS-EXT 	 64x3 	 ND 3.5 	2.98	1.29	0.0015
            	 2020-01-19 	58867.24264	 IRDIFS-EXT 	 64x3 	 ND 3.5 	11.37	1.02	0.0124
HIP 61804   	 2020-02-22 	58901.28462	 IRDIFS-EXT 	 64x2 	 ND 3.5 	57.53	1.13	0.0051
HIP 63734   	 2020-02-07 	58886.27393	 IRDIFS-EXT 	 64x3 	 ND 3.5 	6.36	1.15	0.0041
HIP 63862   	 2018-02-04 	58153.34083	 IRDIFS-EXT 	 64x1 	 ND 2.0 	9.25	1	0.0079
HIP 71899   	 2019-03-03 	58545.3459	 IRDIFS-EXT					
HIP 78549   	 2020-03-24 	58932.30214	 IRDIFS-EXT 	 32x6 	 ND 3.5 	8.62	1.24	0.0042
HIP 108912 	 2019-10-04 	58760.06723	 IRDIFS-EXT 	 64x3 	 ND 3.5 	20.45	1.25	0.0021
HIP 112491  	 2019-10-02 	58758.18845	 IRDIFS-EXT 	 64x2 	 ND 3.5 	6.99	1.28	0.0009
HIP 112581 	 2019-10-04 	58760.13838	 IRDIFS-EXT 	 64x3 	 ND 1.0 	27.74	0.81	0.003
CD-69 2101 	 2017-10-01 	58027.12834	 IRDIFS-EXT 	 64x1 	 ND 2.0 	6.12	0.99	0.0034
HIP 116768 	 2019-10-05 	58761.11277	 IRDIFS-EXT 	 64x2 	 ND 3.5 	16.74	0.8	0.0023

==> Table3full.txt <==
Table3.txt 										
IFS contrast limits (expressed as magnitude difference) for all the available datasets.										
"Col1: Target ID (HIP designation preferred, if available)"										
Col2: Observation date (YYYY-MM-DD)										
Col3 to Col11: Separation at which the contrast limits are measured 										
										
ID  	Obs Date	 52mas 	 100mas 	 200mas 	 300mas 	 400mas 	 500mas 	 600mas 	 700mas 	 800mas  
										
HIP 15247 	 03/10/2019 	  	7.49	10.08	11.96	12.9	12.86	12.68	13.23	13.94
HIP 15247 	 18/10/2019 	  	6.04	9.52	9.82	10.44	11.66	11.61	10.59	12.25
HIP 15247 	 26/10/2019 	3.89	7.36	9.9	12.25	13.32	13.52	13.1	12.79	13.46
HIP 17439 	 02/10/2019 	5.17	8.03	11.76	13.92	14.09	13.95	14.83	15.26	14.35
HIP 21152 	 26/10/2019 	6.09	7.53	12.13	14.41	14.01	14.15	14.49	14.5	13.83
HIP 21317 	 02/02/2018 	  	6.85	10.24	11.03	11.9	12.25	11.41	12.29	11.88
HIP 71899 	 03/03/2019 	  	7.26	10.75	12.5	12.68	13.49	12.81	13.26	13.24
HIP 22506 	 03/10/2019 	  	7.88	11.01	13.88	13.47	13.59	13.25	12.66	10.1
GJ 3346   	 29/01/2018 	  	7.17	11.55	12.22	12.11	12.86	13.03	12.86	12.72
HIP 27441 	 03/10/2018 	  	5.54	9.55	10.7	11.11	11.07	11.54	12.65	12.14
HIP 28474 	 16/10/2019 	3.36	7.76	10.16	11.98	11.73	11.69	12.33	10.31	11.44
HIP 28474 	 28/10/2019 	3.77	6.47	10	12.05	12.09	10.96	13.27	9.44	12.33
HIP 29724 	 12/10/2019 	3.91	8.66	9.88	10.86	11.41	11.71	11.97	12	11.8
HIP 33690 	 05/12/2019 	6.42	7.07	11.72	13.96	14.54	14.58	14.58	15.04	14.75
HD 57852 	 14/12/2019 	4.62	7.37	11.8	13.92	14.5	14.16	14.74	14.73	14.63
HD 60584 	 03/02/2018 	  	6.34	10.35	10.87	12.68	11.47	13.02	11.06	11.82
HD 60584 	 08/10/2018 	  	7	11.32	11.74	12.3	12.38	12.15	12.32	12.2
HD 60584 	 25/11/2018 	  	7.24	10.77	11.41	11.94	12.62	13.56	11.99	12.31
HD 60584 	 16/12/2019 	  	7.56	10.12	11.18	11.97	12.83	12.95	12.87	13
HIP 52462 	 04/01/2020 	  	7.47	10.86	11.81	13.16	13.33	12.69	13.26	14
HIP 56153 	 02/03/2019 	  	6.98	10.47	11.44	12.08	12.31	12.29	11.75	10.54
HIP 59726 	 08/01/2020 	  	3.56	7.13	8.5	10.84	12.17	10.41	11.1	10.27
HIP 61804 	 22/02/2020 	3.74	7.68	11.5	12.84	13.16	13.69	13.79	13.17	13.22
HIP 63734 	 07/02/2020 	  	7.12	10.88	11.91	12.44	13.36	13.33	12.99	11.74
HIP 63862 	 04/02/2018 	  	4.28	10.21	12.05	12.39	12.85	12.91	13.29	13.06
HIP 78549 	 24/03/2020 	  	5.9	8.76	10.27	11.7	11.59	12.03	11.57	11.15
HIP 108912 	 04/10/2019 	4.33	8.07	10.08	12.59	12.95	12.5	13.51	13.37	13.34
HIP 112491 	 02/10/2019 	  	  	  	  	  	  	  	  	  
HIP 112581 	 04/10/2019 	5.69	7.73	10.45	11.77	12.52	13	11.98	11.6	10.53
CD-69 2101 	 01/10/2017 	  	5.65	9.37	11.18	11.08	11.69	12.26	12.32	12.36
HIP 116768 	 05/10/2019 	5.33	7.04	10.92	12.98	13.23	14.06	13.49	14.62	14.52

==> Table4full.txt <==
Table4.txt 																						
"Proper motion values from TGAS, DR2 and EDR3 and the resulting DeltaMu values obtained considering TGAS or Tycho-II as source for long term proper motions and DR2 or EDR3 as sources short-term proper motions."																						
																						
"Col1: Target ID (HIP designation preferred, if available)"																						
Col2: TYCHO-2 PM in RA																						
Col3: error on the TYCHO-2 PM in RA 																						
Col2: TGAS PM in RA																						
Col3: error on the TGAS PM in RA 																						
Col4: Gaia DR2 PM in RA																						
Col5: error on the Gaia DR2 PM in RA																						
Col6: Gaia EDR3 PM in RA																						
Col7: error on the Gaia EDR3 PM in RA																						
Col8: TYCHO-2 PM in DEC																						
Col9: error on the TYCHO-2 PM in DEC 																						
Col10: TGAS PM in DEC																						
Col11: error on the TGAS PM in DEC 																						
Col12: Gaia DR2 PM in DEC																						
Col13: error on the Gaia DR2 PM in DEC																						
Col14: Gaia EDR3 PM in DEC																						
Col15: error on the Gaia EDR3 PM in DEC																						
Col16: TYCHO2 - TGAS DeltaMu																						
Col17: error on the TYCHO2 - TGAS DeltaMu																						
Col18: TGAS-DR2 DeltaMu																						
Col19: error on the TGAS-DR2 DeltaMu																						
Col20: TGAS-EDR3 DeltaMu																						
COl21: error on the TGAS-EDR3 DeltaMu																						
																						
 ID  	PM_RA TYC	PM_RA TYC err	PM_RA  TGAS 	PM_RA  TGAS  err	PM_RA DR2	PM_RA DR2 err	PM_RA EDR3	PM_RA EDR3 err	PM_DEC TYC	PM_DEC TYC err	PM_DEC TGAS	PM_DEC TGAS err	PM_DEC DR2	PM_DEC DR2 err	PM_DEC EDR3	PM_DEC EDR3 err	DeltaMU	DeltaMU err	DeltaMU	DeltaMU err	DeltaMU	DeltaMU err
	mas	mas	mas	mas	mas	mas	mas	mas	mas	mas	mas	mas	mas	mas	mas	mas	TYC-TGAS	TYC-TGAS	 TGAS-DR2 	 TGAS-DR2 	 TGAS-DR3 	 TGAS-DR3 
HIP 15247 	77.7	1.4	79.25	0.04	82.1	0.09	82.1	0.03	291	1.2	-47.25	0.03	-49.08	0.08	-49.05	0.03	2.13	0.05	3.39	0.09	3.36	0.05
HIP 17439 	209.9	1.2	209.07	0.04	208.91	0.03	209.06	0.02	5.4	1.3	289.26	0.05	289.3	0.05	289.32	0.02	1.93	0.05	0.16	0.05	0.06	0.05
HIP 21152 	113.2	1.3	112.59	0.04	112.5	0.13	112.17	0.03	-26.7	1.1	8.06	0.02	7.58	0.06	7.76	0.02	2.73	0.04	0.49	0.06	0.51	0.04
HIP 21317 	98.1	1	101.12	0.1	100.87	0.11	100.96	0.03	69.9	1.1	-26.74	0.06	-26.86	0.07	-26.81	0.02	3.02	0.1	0.28	0.14	0.18	0.1
HIP 22506 	37.1	1.1	36.77	0.04	36.45	0.13	36.46	0.06	201.2	1.4	69.08	0.05	68.07	0.14	68.59	0.07	0.88	0.08	1.06	0.15	0.58	0.08
GJ 3346 	174.3	1.3	174.02	0.06	173.57	0.05	173.7	0.01	71.1	1.3	206.39	0.06	207.56	0.06	207.71	0.01	5.2	0.07	1.25	0.08	1.35	0.07
HIP 27441 	26.5	1.1	28.43	0.05	28.46	0.05	28.43	0.01	21.1	1.1	66.48	0.05	66.21	0.05	66.38	0.01	5.01	0.06	0.27	0.07	0.11	0.06
HIP 28474 	16.8	1	17.52	0.07	18.15	0.05	18.22	0.01	48.3	1.3	23.09	0.08	23.26	0.05	23.47	0.01	2.12	0.07	0.65	0.08	0.79	0.07
HIP 29724 	30.2	1.3	29.41	0.07	27.67	0.04	27.51	0.02	266.3	1.6	47.79	0.07	48.46	0.04	48.5	0.02	0.94	0.08	1.86	0.08	2.02	0.08
HIP 33690 	-160.8	1.3	-161.89	0.04	-162.07	0.05	-161.87	0.02	107	1.5	264.87	0.04	264.64	0.04	264.84	0.02	1.8	0.04	0.29	0.06	0.04	0.04
HD 57852 	-62.5	1.2	-36.88	0.05	-37.71	0.59	-37.05	0.32	-0.8	1	146.69	0.05	148.39	0.56	146.29	0.29	47.24	0.3	1.89	0.56	0.43	0.3
HD 60584 	-83.5	1.1	-88.05	0.04	-88.13	0.07	-88.13	0.02	-50	1.2	-0.59	0.04	-0.74	0.09	-0.86	0.04	4.55	0.05	0.17	0.09	0.28	0.05
HIP 52462 	-212.5	1.5	-215.57	0.03	-215.54	0.06	-215.48	0.01	36.4	1.5	-49.88	0.04	-50.12	0.06	-49.89	0.02	3.08	0.04	0.24	0.07	0.09	0.04
HIP 56153 	-553.3	2	-555.35	0.07	-555.29	0.17	-555.33	0.02	-78.5	0.9	36.13	0.06	35.91	0.22	36.13	0.02	2.07	0.07	0.23	0.22	0.02	0.07
HIP 59726 	-312.8	0.9	-313.95	0.04	-313.9	0.05	-313.97	0.02	-10.4	1.4	-77.04	0.03	-77.17	0.03	-77	0.01	1.86	0.03	0.14	0.05	0.04	0.03
HIP 61804 	-48	1.3	-45.7	0.07	-47.83	0.38	-46.64	0.34	-28.9	1.1	-11.6	0.05	-12.23	0.32	-11.15	0.22	2.59	0.33	2.22	0.38	1.04	0.33
HIP 63734 	-108.7	1.2	-108.3	0.05	-108.48	0.1	-108.37	0.03	-1.1	1.1	-29.55	0.03	-29.31	0.07	-29.3	0.02	0.76	0.04	0.3	0.09	0.26	0.04
HIP 63862 	-135.5	1.1	-134.34	0.04	-134.15	0.11	-134.34	0.02	-31.5	1	-4.45	0.05	-4.65	0.08	-4.45	0.02	3.54	0.05	0.28	0.11	0	0.05
HIP 71899 	-108	1	-107.27	0.03	-108.39	0.06	-108.42	0.01	-24.7	1.4	-34.51	0.04	-35.21	0.07	-35.14	0.02	3.1	0.03	1.32	0.07	1.31	0.03
HIP 78549 	-12	1.4	-12.54	0.04	-12.51	0.11	-12.53	0.03	2.1	1.4	-23.13	0.03	-23.53	0.06	-23.65	0.02	1.66	0.03	0.4	0.06	0.52	0.03
HIP 108912 	105.3	1.4	106.47	0.05	106.27	0.04	106.4	0.01	-90.6	1.2	2.08	0.05	2.2	0.05	2	0.02	1.17	0.05	0.23	0.07	0.11	0.05
HIP 112491 	248	1.3	247.31	0.07	247.14	0.08	247.28	0.02	1.9	1.2	-91.24	0.05	-90.86	0.06	-91.25	0.02	0.94	0.07	0.42	0.09	0.02	0.07
HIP 112581 	158.3	1.6	156.54	0.05	155.64	0.07	155.72	0.02	-124.5	1.4	1.49	0.04	1.71	0.08	1.57	0.02	1.81	0.05	0.93	0.08	0.82	0.05
CD-69 2101 	186.9	1.5	181.14	0.63	185.55	0.04	185.66	0.01	-11.3	1.5	-125.88	0.75	-126.36	0.05	-126.53	0.02	5.92	0.64	4.43	0.64	4.56	0.64
HIP 116768 	88.6	1.5	88.17	0.05	86.91	0.36	87.5	0.28			-10.2	0.04	-10.18	0.28	-10.5	0.19	1.18	0.28	1.26	0.36	0.74	0.28
